Geometrically robust least squares through manifold optimization

This paper presents a methodology for solving a geometrically robust least squares problem, which arises in various applications where the model is subject to geometric constraints. The problem is formulated as a minimax optimization problem on a product manifold, where one variable is constrained to a ball describing uncertainty. To handle the constraint, an exact penalty method is applied. A first-order gradient descent ascent algorithm is proposed to solve the problem, and its convergence properties are illustrated by an example. The proposed method offers a robust approach to solving a wide range of problems arising in signal processing and data-driven control.

==> S.csv <==
-1,-0
1,0


==> S_star.csv <==
0.941017628301584,-0.338357537562951
-0.941017628301584,0.338357537562951


==> b.csv <==
0.98078528040323,0.195090322016128


==> ball_boundary_lower.csv <==
-1,0.414213562373095
1,-0.414213562373095


==> ball_boundary_upper.csv <==
-1,-0.414213562373095
1,0.414213562373095


==> gradient_norm.csv <==
0,5.06274993476256
1,5.09327192689688
2,4.16141360547035
3,4.02451883389758
4,3.94617774760178
5,3.86756422296799
6,3.78994979730185
7,3.71374713353306
8,3.63901727467648
9,3.56574973018904
10,3.49391899521563
11,3.42349640194172
12,3.35445285379348
13,3.28675951370768
14,3.22038798745387
15,3.15531037124359
16,3.09149926011688
17,3.02892774436502
18,2.96756940225184
19,2.90739829170586
20,2.84838894190292
21,2.79051634507724
22,2.73375594869553
23,2.67808364805385
24,2.62347577932797
25,2.56990911309646
26,2.51736084835019
27,2.46580860699932
28,2.4152304288869
29,2.36560476731664
30,2.31691048510083
31,2.26912685113245
32,2.22223353748348
33,2.17621061702928
34,2.13103856159597
35,2.08669824062493
36,2.04317092034541
37,2.0004382634423
38,1.95848232920257
39,1.91728557411938
40,1.87683085292843
41,1.83710142004649
42,1.79808093137672
43,1.75975344644058
44,1.72210343079037
45,1.68511575865127
46,1.64877571573638
47,1.6130690021724
48,1.57798173546898
49,1.54350045345916
50,1.50961211713411
51,1.47630411329079
52,1.44356425690774
53,1.41138079316101
54,1.37974239899022
55,1.34863818412311
56,1.31805769146716
57,1.28799089677698
58,1.2584282075089
59,1.22936046077687
60,1.200778920329
61,1.17267527246949
62,1.1450416208588
63,1.11787048013314
64,1.0911547682949
65,1.06488779783705
66,1.03906326557707
67,1.01367524118966
68,0.988718154442326
69,0.964186781152695
70,0.940076227902653
71,0.916381915559925
72,0.893099561673818
73,0.870225161827327
74,0.847754970042712
75,0.825685478351727
76,0.804013395654495
77,0.782735626002419
78,0.761849246450247
79,0.741351484630192
80,0.721239696206734
81,0.70151134237427
82,0.682163967560932
83,0.663195177500822
84,0.644602617833392
85,0.62638395338298
86,0.608536848263628
87,0.591058946944375
88,0.573947856398569
89,0.557201129447409
90,0.540816249393446
91,0.524790616024124
92,0.509121533049201
93,0.493806197019193
94,0.478841687755189
95,0.464224960303798
96,0.449952838414891
97,0.436022009524379
98,0.42242902120984
99,0.409170279073533
100,0.396242045995295
101,0.383640442687274
102,0.371361449473355
103,0.359400909208608
104,0.347754531248121
105,0.33641789637014
106,0.32538646255552
107,0.314655571523938
108,0.304220455927153
109,0.294076247100591
110,0.284217983276652
111,0.274640618166211
112,0.265339029818654
113,0.256308029675408
114,0.247542371737032
115,0.239036761769524
116,0.230785866481363
117,0.222784322608873
118,0.21502674585364
119,0.207507739621892
120,0.200221903521775
121,0.193163841580405
122,0.186328170148271
123,0.179709525463971
124,0.173302570857442
125,0.16710200357463
126,0.161102561211012
127,0.155299027745494
128,0.149686239169956
129,0.144259088713071
130,0.13901253166006
131,0.133941589772727
132,0.129041355316439
133,0.124306994702749
134,0.119733751758083
135,0.115316950630351
136,0.111051998346531
137,0.106934387035214
138,0.102959695828832
139,0.0991235924608209
140,0.0954218345733075
141,0.0918502707511392
142,0.0884048412980933
143,0.0850815787710628
144,0.0818766082878313
145,0.0787861476237958
146,0.0758065071126438
147,0.0729340893656069
148,0.0701653888234381
149,0.067496991154776
150,0.0649255725140255
151,0.0624478986713273
152,0.0600608240266238
153,0.0577612905192438
154,0.0555463264438499
155,0.0534130451829967
156,0.0513586438659848
157,0.0493804019631108
158,0.0474756798238603
159,0.0456419171670473
160,0.0438766315303682
161,0.042177416686332
162,0.0405419410310331
163,0.0389679459517581
164,0.0374532441789695
165,0.035995718127771
166,0.0345933182335539
167,0.0332440612861272
168,0.0319460287662702
169,0.0306973651882914
170,0.0294962764518522
171,0.0283410282060022
172,0.0272299442280807
173,0.0261614048198674
174,0.025133845223112
175,0.0241457540563277
176,0.0231956717745217
177,0.0222821891533172
178,0.0214039457987409
179,0.0205596286837635
180,0.0197479707125233
181,0.0189677493130044
182,0.0182177850588058
183,0.0174969403205084
184,0.0168041179470268
185,0.0161382599772256
186,0.0154983463819826
187,0.0148833938367879
188,0.0142924545248888
189,0.0137246149709155
190,0.0131789949048543
191,0.0126547461561758
192,0.0121510515778704
193,0.0116671240000953
194,0.0112022052130942
195,0.0107555649790121
196,0.0103265000721942
197,0.00991433334752774
198,0.00951841283636133
199,0.00913811086951444
200,0.00877282322686828
201,0.00842196831301691
202,0.00808498635844453
203,0.00776133864568068
204,0.00745050675988337
205,0.00715199186328861
206,0.00686531399296322
207,0.00659001138129869
208,0.00632563979867679
209,0.00607177191774453
210,0.00582799669873671
211,0.00559391879528341
212,0.00536915798015395
213,0.00515334859038143
214,0.00494613899123076
215,0.00474719105847078
216,0.00455617967842226
217,0.00437279226526461
218,0.00419672829508638
219,0.00402769885617815
220,0.00386542621507576
221,0.00370964339786942
222,0.00356009378630625
223,0.00341653072822119
224,0.0032787171618465
225,0.00314642525355358
226,0.00301943604859797
227,0.00289753913444473
228,0.00278053231626327
229,0.00266822130419058
230,0.00256041941197453
231,0.00245694726661416
232,0.00235763252863309
233,0.00226230962261975
234,0.0021708194776916
235,0.00208300927754129
236,0.00199873221973456
237,0.00191784728394273
238,0.00184021900879821
239,0.0017657172770712
240,0.00169421710887877
241,0.0016255984626398
242,0.00155974604350554
243,0.00149654911899805
244,0.00143590134159967
245,0.00137770057804638
246,0.00132184874508262
247,0.00126825165144687
248,0.00121681884585771
249,0.00116746347079042
250,0.00112010212182567
251,0.00107465471237218
252,0.00103104434356243
253,0.000989197179135957
254,0.000949042325122253
255,0.000910511714147874
256,0.000873539994197664
257,0.000838064421661577
258,0.000804024758511402
259,0.000771363173449839
260,0.000740024146886242
261,0.000709954379593642
262,0.00068110270490903
263,0.000653420004344792
264,0.000626859126482452
265,0.00060137480902169
266,0.000576923603870308
267,0.000553463805154851
268,0.000530955380045147
269,0.000509359902280936
270,0.000488640488303213
271,0.000468761735885027
272,0.000449689665170663
273,0.000431391662028399
274,0.000413836423628121
275,0.000396993906160546
276,0.000380835274612096
277,0.000365332854519059
278,0.000350460085623868
279,0.000336191477358979
280,0.000322502566088507
281,0.000309369874040396
282,0.000296770869860599
283,0.000284683930730514
284,0.000273088305982455
285,0.000261964082157862
286,0.000251292149451463
287,0.00024105416948604
288,0.000231232544367298
289,0.000221810386968404
290,0.000212771492394879
291,0.000204100310585734
292,0.000195781920004247
293,0.000187802002377222
294,0.000180146818439735
295,0.000172803184649121
296,0.000165758450824826
297,0.000159000478683478
298,0.000152517621228596
299,0.000146298702966221
300,0.00014033300090966
301,0.000134610226343722
302,0.000129120507320586
303,0.000123854371853397
304,0.000118802731785131
305,0.000113956867302829
306,0.000109308412072741
307,0.000104849338970902
308,0.000100571946387517
309,9.64688450790137e-05
310,9.25329455495124e-05
311,8.8757445938127e-05
312,8.51358203935731e-05
313,8.16618079152229e-05
314,7.83294016437338e-05
315,7.51328385815151e-05
316,7.20665897270446e-05
317,6.91253506069455e-05
318,6.63040321874061e-05
319,6.35977521543046e-05
320,6.10018265421069e-05
321,5.85117617010123e-05
322,5.61232465892992e-05
323,5.38321453734538e-05
324,5.16344903291615e-05
325,4.95264750282061e-05
326,4.75044477998846e-05
327,4.55649054564785e-05
328,4.37044872725999e-05
329,4.19199692061878e-05
330,4.02082583549941e-05
331,3.85663876359971e-05
332,3.69915106793695e-05
333,3.54808969298828e-05
334,3.4031926946268e-05
335,3.26420878897304e-05
336,3.13089691956865e-05
337,3.00302584212575e-05
338,2.88037372595477e-05
339,2.76272777157561e-05
340,2.64988384390991e-05
341,2.54164612008502e-05
342,2.43782675187738e-05
343,2.33824554141269e-05
344,2.24272963027483e-05
345,2.15111320121889e-05
346,2.06323719177009e-05
347,1.97894901974904e-05
348,1.89810231950861e-05
349,1.82055668933242e-05
350,1.74617744871321e-05
351,1.674835405685e-05
352,1.60640663349774e-05
353,1.54077225641881e-05
354,1.47781824408215e-05
355,1.41743521450032e-05
356,1.35951824473092e-05
357,1.3039666893869e-05
358,1.25068400654595e-05
359,1.19957759068793e-05
360,1.15055861239851e-05
361,1.10354186461889e-05
362,1.0584456151271e-05
363,1.0151914650552e-05
364,9.73704213083181e-06
365,9.33911725201405e-06
366,8.95744809787059e-06
367,8.5913709770891e-06
368,8.24024927327793e-06
369,7.90347234185794e-06
370,7.58045445169469e-06
371,7.27063377058255e-06
372,6.97347138931732e-06
373,6.68845038984934e-06
374,6.41507494697566e-06
375,6.15286946973129e-06
376,5.9013777757993e-06
377,5.66016230085494e-06
378,5.42880333865117e-06
379,5.20689831386584e-06
380,4.99406108309104e-06
381,4.78992126478962e-06
382,4.59412359603631e-06
383,4.4063273171068e-06
384,4.22620557898464e-06
385,4.05344487575458e-06
386,3.88774450158442e-06
387,3.72881602772399e-06
388,3.57638280131404e-06
389,3.43017946582318e-06
390,3.28995149967073e-06
391,3.15545477433072e-06
392,3.0264551301035e-06
393,2.90272796954711e-06
394,2.78405786731205e-06
395,2.67023819547e-06
396,2.56107076489272e-06
397,2.45636548073493e-06
398,2.35594001199209e-06
399,2.25961947495401e-06
400,2.16723612838039e-06
401,2.07862908292929e-06
402,1.99364402103636e-06
403,1.912132928657e-06
404,1.83395383753371e-06
405,1.75897057962234e-06
406,1.68705254881306e-06
407,1.61807447472981e-06
408,1.55191620475657e-06
409,1.48846249454546e-06
410,1.4276028085325e-06
411,1.36923112697235e-06
412,1.31324576141049e-06
413,1.25954917884361e-06
414,1.20804783046921e-06
415,1.15865199041589e-06
416,1.11127559855951e-06
417,1.0658361117734e-06
418,1.02225435923024e-06
419,9.80454405689183e-07
420,9.40363418616893e-07
421,9.01911541484225e-07
422,8.65031772844137e-07
423,8.29659849028399e-07
424,7.95734132860041e-07
425,7.63195505594677e-07
426,7.31987265011963e-07
427,7.02055025726872e-07
428,6.73346625342838e-07
429,6.4581203333003e-07
430,6.19403263903803e-07
431,5.94074292258653e-07
432,5.69780975024437e-07
433,5.46480972572429e-07
434,5.24133676124115e-07
435,5.02700136851374e-07
436,4.82142997472893e-07
437,4.62426428010365e-07
438,4.43516062930575e-07
439,4.25378941239193e-07
440,4.07983449455176e-07
441,3.91299266446751e-07
442,3.7529731021083e-07
443,3.59949687663563e-07
444,3.45229645906522e-07
445,3.31111525733866e-07
446,3.17570716793776e-07
447,3.04583614595087e-07
448,2.92127579829934e-07
449,2.80180898603902e-07
450,2.68722744913849e-07
451,2.5773314372649e-07
452,2.47192936965103e-07
453,2.3708374961077e-07
454,2.27387957879301e-07
455,2.18088658515879e-07
456,2.09169639162613e-07
457,2.0061535049015e-07
458,1.92410878827571e-07
459,1.84541919967701e-07
460,1.7699475509384e-07
461,1.69756225648157e-07
462,1.62813711507466e-07
463,1.56155108385195e-07
464,1.4976880681112e-07
465,1.43643672030773e-07
466,1.37769024335873e-07
467,1.32134621178872e-07
468,1.26730638525434e-07
469,1.2154765376869e-07
470,1.16576629899125e-07
471,1.11808899613844e-07
472,1.07236149224234e-07
473,1.02850405619363e-07
474,9.86440216244692e-08
475,9.46096624778698e-08
476,9.07402937345936e-08
477,8.70291681469833e-08
478,8.34698147000787e-08
479,8.00560267631222e-08
480,7.6781851648905e-08
481,7.36415799643075e-08
482,7.06297357149683e-08
483,6.77410670909914e-08
484,6.49705367591356e-08
485,6.23133135357414e-08
486,5.97647636825161e-08
487,5.73204430443271e-08
488,5.49760889012298e-08
489,5.27276134219527e-08
490,5.05710954221282e-08
491,4.85027743404726e-08
492,4.65190431585423e-08
493,4.46164425655678e-08
494,4.27916547524981e-08
495,4.10414972609596e-08
496,3.93629182009823e-08
497,3.77529902814611e-08
498,3.62089055471594e-08
499,3.47279716422351e-08
500,3.33076057972175e-08
501,3.19453307389584e-08
502,3.06387709706107e-08
503,2.93856478767599e-08
504,2.81837762084979e-08
505,2.70310595134099e-08
506,2.59254878977105e-08
507,2.48651329794551e-08
508,2.38481456027737e-08
509,2.28727522898761e-08
510,2.19372516750374e-08
511,2.10400123293519e-08
512,2.01794695082494e-08
513,1.9354122369251e-08
514,1.85625312611336e-08
515,1.78033160113943e-08
516,1.70751522932553e-08
517,1.6376770218885e-08
518,1.57069517294132e-08
519,1.50645287256445e-08
520,1.44483805331586e-08
521,1.38574326791566e-08
522,1.32906545848228e-08
523,1.27470577740043e-08
524,1.22256937521539e-08
525,1.17256536243819e-08
526,1.1246065183444e-08
527,1.07860917758036e-08
528,1.03449314960122e-08
529,9.92181487357423e-09
530,9.51600370099155e-09
531,9.12679032390884e-09
532,8.75349581325529e-09
533,8.39546929638662e-09
534,8.05208604246649e-09
535,7.7227473706804e-09
536,7.40687868502058e-09
537,7.10392921301303e-09
538,6.81337067158774e-09
539,6.53469614361763e-09
540,6.26741947172533e-09
541,6.01107465961977e-09
542,5.76521447193876e-09
543,5.52941014011656e-09
544,5.30325038656084e-09
545,5.08634077989177e-09
546,4.87830292745923e-09
547,4.67877394919093e-09
548,4.48740604041368e-09
549,4.30386505082932e-09
550,4.1278310950485e-09
551,3.95899706388726e-09
552,3.79706858940824e-09
553,3.64176309894717e-09
554,3.49280977254979e-09
555,3.34994886567759e-09
556,3.21293102890324e-09
557,3.08151731804147e-09
558,2.95547870659903e-09
559,2.83459503846023e-09
560,2.71865589270361e-09
561,2.60745853646305e-09
562,2.50080937419327e-09
563,2.39852230571992e-09
564,2.30041898492996e-09
565,2.20632808064139e-09
566,2.11608552720257e-09
567,2.02953424874369e-09
568,1.94652300841281e-09
569,1.86690708476573e-09
570,1.79054743962224e-09
571,1.71731119368842e-09
572,1.64707003069184e-09
573,1.57970214691797e-09
574,1.51508952243242e-09
575,1.45311970459884e-09
576,1.39368461338901e-09
577,1.33668051362224e-09
578,1.2820080402102e-09
579,1.22957166437856e-09
580,1.17928004638946e-09
581,1.13104529085791e-09
582,1.08478349044525e-09
583,1.04041383038921e-09
584,9.97858991825381e-10
585,9.57044725570669e-10
586,9.1789980121823e-10
587,8.80356131310499e-10
588,8.44347834686148e-10
589,8.09812354689694e-10
590,7.76689588017378e-10
591,7.44921525448436e-10
592,7.14452800434579e-10
593,6.85230259528366e-10
594,6.57203067746174e-10
595,6.30322203395977e-10
596,6.04540894539644e-10
597,5.79813935748102e-10
598,5.56098432309424e-10
599,5.3335293803629e-10
600,5.11537739489263e-10
601,4.90614758355336e-10
602,4.70547626892616e-10
603,4.51301403194897e-10
604,4.32842218152377e-10
605,4.15138158125472e-10
606,3.98158204533079e-10
607,3.81872771831122e-10
608,3.66253319710642e-10
609,3.51272740395437e-10
610,3.36905009360491e-10
611,3.23124926822059e-10
612,3.09908455184789e-10
613,2.97232498442691e-10
614,2.8507522489739e-10
615,2.73415169489171e-10
616,2.62231975205062e-10
617,2.51506117736948e-10
618,2.41219014659522e-10
619,2.31352643204195e-10
620,2.2188995109477e-10
621,2.12814081764555e-10
622,2.04109566622596e-10
623,1.95761218494673e-10
624,1.8775411123664e-10
625,1.80074511801747e-10
626,1.72709170000885e-10
627,1.65644975467144e-10
628,1.58869709645046e-10
629,1.5237169800794e-10
630,1.46139400404207e-10
631,1.40161909047462e-10
632,1.34428975946601e-10
633,1.28930709791156e-10
634,1.23657263315291e-10
635,1.18599309867401e-10
636,1.13748485611656e-10
637,1.09095834284966e-10
638,1.04633761427571e-10
639,1.00353917426877e-10
640,9.62493037934213e-11


==> x_iterates.csv <==
-0.417443202344071,0.295162337733369
-0.859318825658409,0.14717399661819
-1.00801738972029,-0.193392297139296
-0.974405362062215,-0.284445285782756
-0.935341610748755,-0.286138760443271
-0.897566538618613,-0.275622139016816
-0.860619575129527,-0.263393247122239
-0.824397548471267,-0.251072799547684
-0.788871066776242,-0.238953518883626
-0.754022683585741,-0.227094053087668
-0.719837134922884,-0.215505846507308
-0.686299749208309,-0.20418975160476
-0.65339617702373,-0.193144083809478
-0.621112344489219,-0.182366579494179
-0.589434445003265,-0.171854914714084
-0.558348937185983,-0.161606852897035
-0.527842543672073,-0.151620289043334
-0.497902250065285,-0.141893262890075
-0.468515304085587,-0.132423962069822
-0.439669214993909,-0.123210721753056
-0.411351753348182,-0.114252022883405
-0.383550951117985,-0.105546489716533
-0.356255102169642,-0.0970928869028814
-0.329452763124732,-0.088890116187819
-0.30313275458933,-0.0809372127408054
-0.277284162747106,-0.0732333411009492
-0.251896341305635,-0.0657777907163838
-0.22695891378168,-0.0585699710505996
-0.202461776107393,-0.0516094062270299
-0.178395099535439,-0.0448957291825401
-0.154749333816774,-0.0384286753005241
-0.131515210620373,-0.0322080754949027
-0.108683747159416,-0.0262338487173854
-0.086246249983515,-0.0205059938619169
-0.0641943188913876,-0.0150245810423023
-0.0425198509130984,-0.00978974222164137
-0.0212150443055645,-0.00480166117543303
-0.000272402499603662,-6.05627740941483e-05
0.0203152620685969,0.0044332984247988
0.0405548243139799,0.00867965027894951
0.0604528431245183,0.01267821585683
0.0800155583306608,0.0164287269177784
0.099248888108737,0.0199309380606842
0.118158426908426,0.0231846415168855
0.13674944399738,0.0261896825538012
0.155026882718235,0.0289459754460072
0.172995360554378,0.0314535199600116
0.190659170100873,0.0337124182879537
0.208022281035661,0.035722892353975
0.225088343183484,0.0374853014051992
0.241860690760775,0.0390001597872797
0.258342347883875,0.0402681547925183
0.274536035415376,0.0412901644568137
0.290444179213936,0.0420672751704286
0.306068919841749,0.0426007989569884
0.321412123770735,0.0428922902655446
0.336475396113693,0.0429435621122127
0.351260094890115,0.0427567014011323
0.365767346818215,0.0423340832495797
0.379998064605284,0.0416783841392732
0.393952965687793,0.0407925937155189
0.407632592351237,0.0396800250580797
0.421037333137663,0.0383443232527242
0.434167445426734,0.0367894721004787
0.447023079054301,0.0350197988127632
0.459604300811361,0.0330399765548868
0.471911119646355,0.030855024717769
0.483943512375555,0.0284703068181321
0.495701449690196,0.0258915259505913
0.507184922235588,0.0231247177407662
0.518393966526978,0.020176240776412
0.529328690459961,0.0170527645231755
0.539989298169905,0.0137612547624283
0.550376113995534,0.0103089566201553
0.560489605306519,0.00670337528747664
0.57033040396387,0.00295225456441582
0.579899326194859,-0.00093644661164143
0.589197390681135,-0.00495457946337952
0.598225834679298,-0.0090938322819479
0.606986128017071,-0.0133457587089195
0.615479984834981,-0.0177018071354881
0.623709372972544,-0.0221533509476301
0.631676520928753,-0.0266917193353059
0.639383922358584,-0.0313082283776683
0.646834338099549,-0.035994212114776
0.654030795754399,-0.0407410533194941
0.660976586887232,-0.0455402136909732
0.667675261919859,-0.0503832632031127
0.674130622842802,-0.0552619083574
0.680346713880112,-0.0601680191090598
0.686327810269034,-0.0650936542580483
0.692078405333967,-0.0700310851215413
0.697603196048926,-0.0749728173315981
0.702907067293773,-0.0799116106300237
0.707995075016686,-0.0848404965614928
0.712872428518807,-0.0897527939951379
0.717544472076891,-0.0946421224334824
0.722016666116237,-0.0995024130952961
0.726294568139596,-0.104327917785206
0.73038381360834,-0.109113215587315
0.734290096960445,-0.113853217442349
0.738019152936079,-0.118543168687696
0.741576738366288,-0.123178649656997
0.74496861456382,-0.127755574450527
0.748200530437917,-0.1322701879995
0.751278206437314,-0.136719061556629
0.754207319408111,-0.141099086751878
0.756993488435884,-0.145407468356468
0.759642261724659,-0.149641715900052
0.762159104549494,-0.153799634285711
0.764549388304479,-0.157879313545266
0.766818380654213,-0.161879117873656
0.768971236784317,-0.165797674075896
0.771012991735346,-0.169633859553824
0.77294855379468,-0.173386789952518
0.774782698912478,-0.177055806578274
0.77652006610071,-0.180640463691525
0.778165153768427,-0.184140515769259
0.779722316941858,-0.187555904822503
0.78119576531447,-0.190886747845474
0.782589562069752,-0.194133324464174
0.783907623418034,-0.197296064843595
0.78515371878813,-0.200375537904436
0.78633147161474,-0.203372439892404
0.787444360663427,-0.20628758333575
0.788495721836391,-0.209121886419817
0.789488750404111,-0.211876362800989
0.790426503610219,-0.214552111876631
0.791311903599476,-0.217150309522286
0.792147740621513,-0.219672199302665
0.792936676465944,-0.222119084158727
0.793681248087433,-0.224492318569412
0.794383871382422,-0.226793301183343
0.795046845082266,-0.229023467913
0.795672354730555,-0.231184285481495
0.796262476715388,-0.233277245410083
0.796819182330208,-0.235303858432892
0.797344341839588,-0.237265649324066
0.797839728528961,-0.239164152121472
0.798307022719776,-0.241000905730386
0.798747815733908,-0.242777449890034
0.7991636137933,-0.24449532148557
0.799555841842857,-0.2461560511879
0.799925847286472,-0.247761160403831
0.80027490362776,-0.249312158519127
0.800604214008671,-0.250810540417356
0.800914914640527,-0.252257784257759
0.80120807812334,-0.253655349495807
0.80148471665041,-0.255004675130615
0.801745785096202,-0.256307178163945
0.801992183986445,-0.25756425225609
0.802224762350175,-0.258777266564574
0.802444320454131,-0.259947564752206
0.802651612420562,-0.261076464151697
0.802847348729966,-0.26216525507466
0.803032198610784,-0.263215200253488
0.803206792318406,-0.264227534405212
0.803371723306161,-0.265203463907069
0.803527550291244,-0.266144166574138
0.803674799218687,-0.267050791529958
0.803813965126675,-0.267924459161643
0.803945513916601,-0.268766261151544
0.804069884031335,-0.269577260578022
0.804187488045227,-0.270358492078447
0.804298714169394,-0.271110962067954
0.804403927675808,-0.271835649008006
0.804503472243705,-0.272533503719205
0.80459767123178,-0.273205449733229
0.804686828879555,-0.27385238367914
0.804771231441274,-0.274475175699709
0.804851148255568,-0.275074669893692
0.804926832754041,-0.27565168478038
0.804998523411869,-0.276207013783005
0.805066444643349,-0.276741425727865
0.805130807645277,-0.277255665356348
0.805191811190911,-0.277750453847209
0.805249642377142,-0.278226489346752
0.805304477327443,-0.278684447504739
0.805356481852994,-0.279124982014069
0.805405812074329,-0.279548725152462
0.805452615005702,-0.279956288324521
0.805497029104298,-0.280348262602756
0.805539184786284,-0.280725219266252
0.805579204911629,-0.28108771033584
0.80561720523949,-0.281436269104719
0.805653294855899,-0.281771410663631
0.805687576575373,-0.282093632419763
0.805720147317999,-0.282403414608677
0.805751098463458,-0.282701220798641
0.805780516183356,-0.282987498386817
0.805808481753189,-0.283262679086861
0.805835071845153,-0.283527179407523
0.805860358802982,-0.283781401121931
0.805884410899895,-0.284025731727283
0.805907292580695,-0.28426054489473
0.805929064688982,-0.284486200909276
0.805949784680418,-0.284703047099579
0.805969506822873,-0.284911418257547
0.805988282384298,-0.285111637047697
0.80600615980906,-0.285304014406246
0.806023184883466,-0.285488849929943
0.806039400891153,-0.285666432254686
0.806054848758965,-0.28583703942397
0.806069567193924,-0.286000939247257
0.806083592811828,-0.286158389648355
0.806096960258033,-0.286309639003927
0.806109702320873,-0.286454926472255
0.806121850038206,-0.286594482312397
0.806133432797495,-0.286728528193893
0.806144478429844,-0.28685727749717
0.806155013298359,-0.286980935604831
0.806165062381188,-0.287099700183984
0.80617464934958,-0.287213761459806
0.806183796641264,-0.287323302480512
0.806192525529451,-0.287428499373936
0.806200856187718,-0.287529521595896
0.806208807751047,-0.28762653217055
0.806216398373242,-0.287719687922923
0.806223645280961,-0.287809139703815
0.806230564824569,-0.287895032607275
0.806237172526001,-0.28797750618083
0.806243483123835,-0.288056694628677
0.806249510615737,-0.288132727008017
0.806255268298436,-0.288205727418721
0.80626076880539,-0.28827581518653
0.806266024142283,-0.288343105039948
0.806271045720482,-0.288407707281042
0.806275844388573,-0.288469727950306
0.806280430462109,-0.288529268985769
0.806284813751664,-0.288586428376539
0.806289003589297,-0.288641300310925
0.806293008853535,-0.288693975319327
0.80629683799294,-0.288744540412052
0.806300499048373,-0.28879307921221
0.80630399967401,-0.28883967208385
0.806307347157194,-0.288884396255493
0.806310548437193,-0.288927325939207
0.806313610122929,-0.288968532445372
0.806316538509731,-0.289008084293271
0.806319339595177,-0.289046047317658
0.806322019094081,-0.289082484771422
0.806324582452658,-0.289117457424488
0.80632703486194,-0.289151023659086
0.806329381270467,-0.289183239561496
0.806331626396295,-0.289214159010404
0.806333774738379,-0.289243833761987
0.806335830587338,-0.28927231353182
0.806337798035668,-0.289299646073749
0.806339680987408,-0.289325877255795
0.806341483167307,-0.289351051133238
0.806343208129511,-0.289375210018937
0.806344859265799,-0.289398394551021
0.806346439813399,-0.289420643758016
0.8063479528624,-0.289441995121522
0.806349401362781,-0.28946248463651
0.806350788131085,-0.289482146869336
0.806352115856756,-0.289501015013551
0.806353387108155,-0.289519120943582
0.806354604338267,-0.289536495266377
0.806355769890133,-0.289553167371062
0.806356886001998,-0.289569165476714
0.806357954812214,-0.289584516678292
0.806358978363894,-0.28959924699081
0.806359958609334,-0.289613381391811
0.806360897414227,-0.289626943862208
0.806361796561659,-0.289639957425547
0.806362657755917,-0.289652444185756
0.806363482626112,-0.289664425363436
0.80636427272962,-0.289675921330747
0.806365029555364,-0.28968695164494
0.806365754526935,-0.289697535080589
0.806366449005563,-0.289707689660569
0.806367114292944,-0.289717432685837
0.806367751633939,-0.28972678076404
0.806368362219136,-0.289735749837016
0.806368947187299,-0.289744355207227
0.806369507627693,-0.289752611563141
0.806370044582306,-0.289760533003645
0.806370559047969,-0.289768133061481
0.806371051978366,-0.289775424725779
0.80637152428596,-0.289782420463695
0.806371976843828,-0.289789132241207
0.806372410487406,-0.289795571543092
0.806372826016161,-0.289801749392114
0.806373224195176,-0.289807676367459
0.806373605756674,-0.289813362622447
0.806373971401462,-0.289818817901537
0.806374321800313,-0.28982405155667
0.806374657595285,-0.289829072562962
0.806374979400982,-0.289833889533776
0.806375287805753,-0.2898385107352
0.80637558337284,-0.289842944099951
0.806375866641474,-0.28984719724073
0.806376138127918,-0.289851277463042
0.806376398326472,-0.289855191777517
0.806376647710421,-0.289858946911732
0.806376886732948,-0.289862549321568
0.806377115828008,-0.28986600520212
0.806377335411155,-0.289869320498163
0.806377545880341,-0.289872500914212
0.80637774761667,-0.289875551924174
0.806377940985132,-0.289878478780618
0.806378126335287,-0.28988128652368
0.806378304001937,-0.289883979989601
0.806378474305754,-0.289886563818941
0.806378637553887,-0.289889042464449
0.806378794040544,-0.289891420198628
0.806378944047542,-0.289893701120997
0.806379087844839,-0.28989588916506
0.806379225691041,-0.289897988104995
0.806379357833883,-0.289900001562081
0.806379484510696,-0.289901933010863
0.806379605948848,-0.289903785785071
0.80637972236617,-0.289905563083303
0.806379833971356,-0.289907267974477
0.806379940964359,-0.28990890340307
0.806380043536754,-0.289910472194141
0.806380141872098,-0.289911977058157
0.806380236146269,-0.28991342059562
0.806380326527789,-0.289914805301514
0.806380413178138,-0.289916133569571
0.806380496252048,-0.28991740769636
0.806380575897791,-0.289918629885223
0.80638065225745,-0.289919802250043
0.806380725467181,-0.289920926818863
0.806380795657461,-0.289922005537362
0.806380862953332,-0.289923040272188
0.80638092747462,-0.289924032814157
0.806380989336166,-0.289924984881326
0.806381048648027,-0.289925898121936
0.80638110551568,-0.289926774117247
0.806381160040215,-0.289927614384243
0.806381212318517,-0.289928420378247
0.806381262443446,-0.289929193495412
0.806381310503999,-0.289929935075123
0.806381356585481,-0.289930646402301
0.80638140076965,-0.289931328709607
0.806381443134872,-0.289931983179568
0.806381483756261,-0.289932610946604
0.806381522705814,-0.289933213098986
0.806381560052542,-0.289933790680704
0.806381595862596,-0.289934344693269
0.806381630199383,-0.289934876097432
0.806381663123683,-0.289935385814844
0.806381694693758,-0.289935874729642
0.806381724965459,-0.289936343689969
0.806381753992322,-0.289936793509443
0.806381781825667,-0.289937224968552
0.806381808514692,-0.289937638816006
0.806381834106559,-0.289938035770024
0.806381858646477,-0.289938416519578
0.806381882177789,-0.289938781725575
0.806381904742043,-0.289939132022005
0.80638192637907,-0.28993946801703
0.806381947127058,-0.289939790294036
0.806381967022612,-0.289940099412641
0.806381986100831,-0.289940395909662
0.806382004395358,-0.289940680300041
0.806382021938453,-0.289940953077735
0.806382038761039,-0.289941214716571
0.806382054892766,-0.289941465671063
0.806382070362059,-0.289941706377199
0.80638208519617,-0.289941937253197
0.806382099421228,-0.289942158700224
0.806382113062283,-0.289942371103093
0.806382126143353,-0.289942574830928
0.806382138687465,-0.289942770237803
0.806382150716697,-0.289942957663353
0.806382162252217,-0.289943137433364
0.806382173314321,-0.289943309860338
0.806382183922467,-0.28994347524403
0.806382194095314,-0.289943633871969
0.80638220385075,-0.289943786019959
0.806382213205928,-0.289943931952552
0.806382222177293,-0.289944071923509
0.806382230780615,-0.289944206176239
0.806382239031013,-0.289944334944221
0.806382246942984,-0.289944458451409
0.806382254530428,-0.289944576912617
0.806382261806674,-0.289944690533898
0.806382268784502,-0.289944799512895
0.806382275476166,-0.289944904039186
0.806382281893416,-0.289945004294613
0.806382288047519,-0.289945100453597
0.806382293949277,-0.289945192683442
0.806382299609051,-0.28994528114462
0.806382305036772,-0.289945365991059
0.806382310241967,-0.289945447370398
0.806382315233767,-0.289945525424255
0.806382320020931,-0.289945600288464
0.806382324611856,-0.289945672093314
0.806382329014594,-0.289945740963777
0.806382333236867,-0.289945807019723
0.80638233728608,-0.289945870376125
0.806382341169333,-0.289945931143267
0.806382344893434,-0.289945989426925
0.806382348464911,-0.289946045328561
0.806382351890025,-0.28994609894549
0.806382355174781,-0.289946150371055
0.806382358324933,-0.289946199694789
0.806382361346003,-0.289946247002566
0.806382364243285,-0.289946292376754
0.806382367021855,-0.289946335896359
0.80638236968658,-0.289946377637158
0.806382372242129,-0.289946417671836
0.806382374692979,-0.289946456070106
0.806382377043421,-0.289946492898836
0.806382379297574,-0.289946528222162
0.806382381459383,-0.289946562101601
0.806382383532635,-0.289946594596157
0.80638238552096,-0.289946625762423
0.806382387427839,-0.289946655654681
0.806382389256611,-0.289946684324996
0.806382391010476,-0.289946711823306
0.806382392692506,-0.289946738197507
0.806382394305644,-0.289946763493542
0.806382395852713,-0.289946787755473
0.806382397336422,-0.289946811025565
0.806382398759366,-0.289946833344355
0.806382400124036,-0.289946854750724
0.806382401432819,-0.289946875281963
0.806382402688006,-0.289946894973843
0.806382403891792,-0.289946913860669
0.806382405046285,-0.289946931975347
0.806382406153501,-0.289946949349438
0.806382407215381,-0.289946966013214
0.806382408233779,-0.289946981995709
0.806382409210478,-0.289946997324769
0.806382410147186,-0.289947012027107
0.806382411045542,-0.289947026128339
0.806382411907115,-0.289947039653037
0.806382412733414,-0.289947052624769
0.806382413525882,-0.289947065066138
0.806382414285905,-0.289947076998826
0.806382415014813,-0.289947088443627
0.806382415713879,-0.289947099420485
0.806382416384327,-0.289947109948531
0.806382417027327,-0.28994712004611
0.806382417644005,-0.289947129730823
0.806382418235438,-0.289947139019546
0.80638241880266,-0.289947147928468
0.806382419346663,-0.289947156473117
0.806382419868397,-0.289947164668385
0.806382420368774,-0.289947172528556
0.806382420848669,-0.289947180067329
0.80638242130892,-0.289947187297845
0.806382421750331,-0.289947194232705
0.806382422173676,-0.289947200883999
0.806382422579692,-0.289947207263319
0.806382422969089,-0.289947213381784
0.806382423342549,-0.289947219250061
0.806382423700722,-0.289947224878378
0.806382424044237,-0.289947230276546
0.806382424373691,-0.289947235453975
0.806382424689662,-0.28994724041969
0.8063824249927,-0.289947245182348
0.806382425283336,-0.289947249750251
0.806382425562078,-0.289947254131362
0.806382425829412,-0.289947258333319
0.806382426085804,-0.289947262363446
0.806382426331704,-0.28994726622877
0.806382426567541,-0.28994726993603
0.806382426793726,-0.289947273491687
0.806382427010654,-0.289947276901942
0.806382427218705,-0.28994728017274
0.806382427418242,-0.289947283309782
0.806382427609614,-0.289947286318539
0.806382427793154,-0.289947289204255
0.806382427969183,-0.289947291971963
0.806382428138009,-0.289947294626486
0.806382428299926,-0.289947297172455
0.806382428455217,-0.289947299614306
0.806382428604154,-0.289947301956299
0.806382428746996,-0.289947304202516
0.806382428883994,-0.289947306356874
0.806382429015385,-0.289947308423129
0.8063824291414,-0.289947310404883
0.806382429262259,-0.289947312305593
0.806382429378172,-0.289947314128572
0.806382429489342,-0.289947315876999
0.806382429595964,-0.289947317553922
0.806382429698222,-0.289947319162266
0.806382429796297,-0.289947320704835
0.806382429890358,-0.289947322184319
0.806382429980571,-0.289947323603297
0.806382430067093,-0.289947324964244
0.806382430150075,-0.289947326269532
0.806382430229661,-0.289947327521439
0.806382430305991,-0.289947328722147
0.806382430379198,-0.289947329873749
0.80638243044941,-0.289947330978255
0.806382430516749,-0.289947332037589
0.806382430581333,-0.2899473330536
0.806382430643274,-0.289947334028058
0.806382430702681,-0.289947334962663
0.806382430759658,-0.289947335859046
0.806382430814303,-0.289947336718768
0.806382430866713,-0.28994733754333
0.806382430916978,-0.28994733833417
0.806382430965187,-0.289947339092665
0.806382431011424,-0.28994733982014
0.806382431055769,-0.289947340517862
0.806382431098299,-0.289947341187049
0.80638243113909,-0.289947341828867
0.806382431178212,-0.289947342444436
0.806382431215733,-0.289947343034829
0.806382431251719,-0.289947343601076
0.806382431286233,-0.289947344144165
0.806382431319335,-0.289947344665041
0.806382431351083,-0.289947345164615
0.806382431381531,-0.289947345643757
0.806382431410734,-0.289947346103302
0.806382431438743,-0.289947346544053
0.806382431465606,-0.289947346966777
0.806382431491369,-0.289947347372212
0.806382431516079,-0.289947347761066
0.806382431539778,-0.289947348134015
0.806382431562507,-0.289947348491712
0.806382431584306,-0.289947348834778
0.806382431605214,-0.289947349163814
0.806382431625266,-0.289947349479392
0.806382431644498,-0.289947349782063
0.806382431662943,-0.289947350072356
0.806382431680634,-0.289947350350775
0.8063824316976,-0.289947350617807
0.806382431713873,-0.289947350873918
0.806382431729481,-0.289947351119553
0.806382431744449,-0.289947351355143
0.806382431758805,-0.289947351581096
0.806382431772574,-0.289947351797809
0.80638243178578,-0.289947352005657
0.806382431798446,-0.289947352205005
0.806382431810593,-0.2899473523962
0.806382431822243,-0.289947352579574
0.806382431833418,-0.289947352755449
0.806382431844134,-0.28994735292413
0.806382431854413,-0.289947353085912
0.806382431864271,-0.289947353241077
0.806382431873725,-0.289947353389896
0.806382431882793,-0.289947353532629
0.80638243189149,-0.289947353669523
0.806382431899831,-0.289947353800818
0.806382431907831,-0.289947353926744
0.806382431915504,-0.289947354047519
0.806382431922863,-0.289947354163354
0.80638243192992,-0.289947354274451
0.80638243193669,-0.289947354381005
0.806382431943182,-0.2899473544832
0.806382431949408,-0.289947354581216
0.80638243195538,-0.289947354675222
0.806382431961108,-0.289947354765384
0.806382431966601,-0.289947354851858
0.80638243197187,-0.289947354934795
0.806382431976923,-0.289947355014341
0.80638243198177,-0.289947355090632
0.806382431986418,-0.289947355163803
0.806382431990875,-0.289947355233981
0.806382431995151,-0.28994735530129
0.806382431999252,-0.289947355365845
0.806382432003185,-0.289947355427759
0.806382432006957,-0.289947355487142
0.806382432010575,-0.289947355544095
0.806382432014045,-0.289947355598719
0.806382432017373,-0.289947355651109
0.806382432020565,-0.289947355701356
0.806382432023626,-0.289947355749548
0.806382432026562,-0.289947355795769
0.806382432029378,-0.2899473558401
0.806382432032078,-0.289947355882617
0.806382432034669,-0.289947355923395
0.806382432037153,-0.289947355962505
0.806382432039536,-0.289947356000016
0.806382432041821,-0.289947356035992
0.806382432044013,-0.289947356070497
0.806382432046115,-0.289947356103591
0.806382432048131,-0.289947356135331
0.806382432050065,-0.289947356165773
0.806382432051919,-0.289947356194969
0.806382432053697,-0.289947356222972
0.806382432055404,-0.289947356249829
0.80638243205704,-0.289947356275588
0.806382432058609,-0.289947356300293
0.806382432060114,-0.289947356323988
0.806382432061557,-0.289947356346713
0.806382432062942,-0.289947356368509
0.80638243206427,-0.289947356389414
0.806382432065543,-0.289947356409463
0.806382432066765,-0.289947356428693
0.806382432067936,-0.289947356447136
0.806382432069059,-0.289947356464824
0.806382432070137,-0.289947356481789
0.80638243207117,-0.28994735649806
0.806382432072162,-0.289947356513666
0.806382432073112,-0.289947356528634
0.806382432074024,-0.289947356542989
0.806382432074899,-0.289947356556757
0.806382432075737,-0.289947356569962
0.806382432076542,-0.289947356582626
0.806382432077313,-0.289947356594773
0.806382432078053,-0.289947356606423
0.806382432078763,-0.289947356617597
0.806382432079443,-0.289947356628313
0.806382432080096,-0.289947356638591
0.806382432080722,-0.289947356648449
0.806382432081323,-0.289947356657903
0.806382432081899,-0.289947356666971
0.806382432082451,-0.289947356675668
0.806382432082981,-0.289947356684009
0.806382432083489,-0.289947356692009
0.806382432083976,-0.289947356699682
0.806382432084444,-0.289947356707041
0.806382432084892,-0.289947356714099
0.806382432085322,-0.289947356720869
0.806382432085734,-0.289947356727361
0.80638243208613,-0.289947356733588
0.806382432086509,-0.28994735673956
0.806382432086873,-0.289947356745288
0.806382432087222,-0.289947356750782
0.806382432087556,-0.289947356756051
0.806382432087877,-0.289947356761104
0.806382432088185,-0.289947356765951
0.80638243208848,-0.289947356770599
0.806382432088763,-0.289947356775058
0.806382432089035,-0.289947356779334
0.806382432089296,-0.289947356783435
0.806382432089545,-0.289947356787368
0.806382432089785,-0.289947356791141
0.806382432090015,-0.289947356794759
0.806382432090235,-0.289947356798229
0.806382432090447,-0.289947356801557
0.806382432090649,-0.289947356804749
0.806382432090844,-0.289947356807811
0.80638243209103,-0.289947356810747
0.806382432091209,-0.289947356813563
0.806382432091381,-0.289947356816264
0.806382432091545,-0.289947356818855
0.806382432091703,-0.28994735682134
0.806382432091854,-0.289947356823723
0.806382432091999,-0.289947356826008
0.806382432092139,-0.2899473568282
0.806382432092272,-0.289947356830302


==> x_star.csv <==
0.806382432092272,-0.289947356830302

